DORA: Distributed Oracle Agreement with Simple Majority

Oracle networks feeding off-chain information to a blockchain are required to solve a distributed agreement problem since these networks receive information from multiple sources and at different times. We make a key observation that in most cases, the value obtained by oracle network nodes from multiple information sources are in close proximity. We define a notion of agreement distance and leverage the availability of a state machine replication (SMR) service to solve this distributed agreement problem with an honest simple majority of nodes instead of the conventional requirement of an honest super majority of nodes. Values from multiple nodes being in close proximity, therefore, forming a coherent cluster, is one of the keys to its efficiency. Our asynchronous protocol also embeds a fallback mechanism if the coherent cluster formation fails. Through simulations using real-world exchange data from seven prominent exchanges, we show that even for very small agreement distance values, the protocol would be able to form coherent clusters and therefore, can safely tolerate up to $1/2$ fraction of Byzantine nodes. We also show that, for a small statistical error, it is possible to choose the size of the oracle network to be significantly smaller than the entire system tolerating up to a $1/3$ fraction of Byzantine failures. This allows the oracle network to operate much more efficiently and horizontally scale much better.

==> aggfamilysize.csv <==
total_nodes,failure_prob,byz_nodes,agg_size
1,0.33,33,100
2,0.10666666666666667,33,100
3,0.03374149659863945,33,100
4,0.010435514411950347,33,100
5,0.0031523949786100005,33,100
6,0.0009291269410640002,33,100
7,0.0002668768873268937,33,100
8,7.461074269354016e-05,33,100
9,2.0274658340635915e-05,33,100
10,5.347162639288593e-06,33,100
11,1.366497118929307e-06,33,100
12,3.3778580467915455e-07,33,100
13,8.060797611661643e-08,33,100
14,1.8530569222210674e-08,33,100
15,4.093962967697707e-09,33,100
16,8.669568637477497e-10,33,100
17,1.7545555575847316e-10,33,100
18,3.3822757736573136e-11,33,100
19,6.18708982986094e-12,33,100
20,1.0693735508401624e-12,33,100


==> ccformation.csv <==
percentage_deviation,30sec_ccformation,60sec_ccformation
0.0204029584289722,76.6952455183164,66.3902460890224
0.0438663606222902,84.2120948145431,77.912501680936
0.0765110941086458,89.2840768419605,86.973867049173
0.0835501147666412,90.0336985924534,88.3701645075978
0.127518490181076,92.9072486360094,93.798466986418
0.152241775057383,93.8551648250883,97.7968532879107
0.211724049987248,95.16986841502,98.0501143036443
0.214231063504208,95.2076933657329,99.0004034246268
0.30094363682734,95.8702031085232,99.2379757048725
0.346850293292527,95.9997249094494,99.4755479851181
0.363958769038511,96.0375498601623,99.7108790174369
0.397857689364958,96.1131997615882,99.7422564884128
0.448865085437388,96.1624868185778,99.782598951096
0.499872481509819,96.1899958736418,99.8386301492671
0.550879877582249,96.2060428224291,99.8677663723161


==> clanfailprob.csv <==
total_nodes,num_clans,bnodes,failure_prob_in_million
100,5,33,0.30842325675899699312
150,5,50,0.13589056326689902803
200,5,66,0.049704585913872644832
250,5,83,0.022908879966467701601
300,5,100,0.010701324004879992494
350,5,116,0.0041195098385375789498
400,5,133,0.0019631301570930513281
450,5,150,0.00094078397346487042434
500,5,166,0.0003704284990211008085
550,5,183,0.00017927443321329678098
600,5,200,0.000087021104498490335715
650,5,216,0.000034685857329948116083
700,5,233,0.000016935809346803098553
750,5,250,8.2842008480228079815e-6
800,5,266,3.327474604662918162e-6
850,5,283,1.6340251964977905348e-6
900,5,300,8.0339997772029059025e-7
950,5,316,3.2440573034945620074e-7

